X-ray properties of z>4 blazars

We present the X-ray analysis of the largest flux-limited complete sample of blazar candidates at z>4 selected from the Cosmic Lens All Sky Survey (CLASS). After obtaining a nearly complete (24/25) X-ray coverage of the sample (from Swift-XRT, XMM-Newton and Chandra), we analysed the spectra in order to identify the bona-fide blazars. We classified the sources based on the shape of their Spectral Energy Distributions (SEDs) and, in particular, on the flatness of the X-ray emission and its intensity compared to the optical one. We then compared these high-z blazars with a blazar sample selected at lower redshifts (z~1). We found a significant difference in the X-ray-to-radio luminosity ratios, with the CLASS blazars having a mean ratio 2.4+/-0.5 times larger than low-z blazars. We tentatively interpret this evolution as due to the interaction of the electrons of the jet with the Cosmic Microwave Background (CMB) photons, which is expected to boost the observed X-ray emission at high redshifts. Such a dependence has been already observed in highly radio-loud AGNs in the recent literature. This is the first time it is observed using a statistically complete radio flux limited sample of blazars. We have then evaluated whether this effect could explain the differences in the cosmological evolution recently found between radio and X-ray selected samples of blazars. We found that the simple version of this model is not able to solve the tension between the two evolutionary results.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
